Mitigating tilt-induced artifacts in reflection ptychography via optimization of the tilt angles

Ptychography in a reflection geometry shows great promise for non-destructive imaging of 3-dimensional nanostructures at the surface of a thick substrate. A major challenge to obtain high quality reflection-ptychographic images under near-grazing conditions has been to calibrate the incidence angle used to straighten the measured curved diffraction patterns in a process referred to as 'tilted plane correction' (TPC). In this work, we leverage the flexibility of automatic differentiation (AD)-based modeling to realise an alternative approach, where the tilted propagation is included into the forward model. Use of AD allows us to jointly optimize the tilt angles with the typical probe and object, eliminating the need for accurate calibration or random search optimization. The approach was validated using datasets generated with an extreme ultraviolet (EUV) beamline based on either a tabletop high harmonic generation (HHG) source or a visible laser. We demonstrate that the proposed approach can converge to a precision of $\pm 0.05\deg$ for probe beams at $70\deg$ angle of incidence, possibly precise enough for use as a calibration approach. Furthermore, we demonstrate that optimizing for the tilt angles reduces artifacts and increases reconstruction fidelity. Use of AD not only streamlines the current ptychographic reconstruction process, but should also enable optimization of more complex models in other domains, which will undoubtedly be essential for future advancements in computational imaging.

==> osa-supplemental-document-template.txt <==
\documentclass[9pt]{./styles/osa-supplemental-document}
\usepackage{enumitem}

\setboolean{shortarticle}{false}

\usepackage{./styles/customcommands}
\title{Mitigating tilt-induced artifacts in reflection ptychography via optimization of the tilt angles: supplemental document}
\author{} %leave this blank
%% DO NOT ADD AUTHOR INFORMATION HERE; IT WILL BE ADDED DURING PRODUCTION

\begin{abstract}
This document serves as the supplemental material to accompany the document titled \textit{'Mitigating tilt-induced artifacts in
reflection ptychography via optimization of the tilt angles'}. 
Section \ref{sec:regularization} contains details on the optimization procedure and exact hyper-parameters that were used to obtain the results presented in the main document. 
% Section \ref{sec:quantitative} elaborates on the diffulties in obtaining quantitative reconstruction quality metrics. 
Section \ref{sec:tilted_sampling} specifies possible choices of sampling that may be made when optimizing using the methodology described in the main document. It also clarifies the exact choice of sampling that was made to obtain the results as presented. Additionally, it clarifies how to place the detector to obtain a maximal symmetric resolution. 
Section \ref{sec:full_fovs} provides the full field of view of the reconstructions in for the 450 nm and EUV illumination, along with the reconstructed probes and scanning positions. Section \ref{ch:xytraining} provide the additional optimization graphs for the x- and z-tilt angles.
\end{abstract}

\setboolean{displaycopyright}{false} %copyright statement should not display in the  supplemental document

\begin{document}

\maketitle
\newpage

\section{Model optimization}
\label{sec:regularization}

The loss function for a single scanning position  was defined as \begin{equation}
    \mathcal{L}_k(\vec{\theta}) = \frac{1}{NM}\left[\sum_{i} \left(|U_{d, ik}| - \sqrt{I_{m,i,k}-I_{bg,i}}\right)^2 + \sum_i U_{p,i} \mathcal{M}_i + \mathcal{R}(P, O, U_p)\right],
    \label{eq:loss_fn}
\end{equation}
where $\vec{\theta} = (P, O, \phi_x, \phi_y, \phi_z, I_{bg})$ refers to the model parameters, index $i$ indicates the pixels on the flattened $N$ by $M$ detector grid, $I_{m, k}$ is the measured diffraction pattern at scanning position $k$ and $I_{bg}$ is an optional optimizable background term\cite{li_investigations_2016, shao_wavelength-multiplexed_2024} used only for high noise datasets (as is often the case in EUV ptychography). The applied regularizations are given by
\begin{align}
\begin{split}
    \mathcal{R}(P, O, U_p) =\frac{1}{NM}\bigg[&a_{\text{support}}\sum_i P_i P_{\text{support}, i} + a_{\text{support, FT}}\sum_i \FT{P}_i \Tilde{P}_{\text{support}, i} \\
    &+ a_{L_1,P}\sum_i |P_i| + a_{L_1, O}\sum_i |O_i|+ + a_{L_1, I_{bg}}\sum_i I_{bg}\bigg],
\end{split}
\end{align}

where all $a$-parameters are hyper-parameters of the optimization. $P_{\text{support}, i} = P_{\text{support}}(\r_i)$ and $\Tilde{P}_{\text{support}, i}=\Tilde{P}_{\text{support}}(\r_i)$ are weighting functions used to increase the loss for probes with amplitude away from the origin in respectively the real and the Fourier domains, in a similar manner to traditional probe support constraints. The support constraints $P_{\text{support}}$ and $\tilde{P}_{\text{support}}$ consisted of the function
\begin{equation}
A_{\text{support}}(x,y) = \left(1+\exp{\frac{\sqrt{(x/r_{0,x})^2 + (y/r_{0,y})^2}-1}{\sigma}}\right)^{-1},\end{equation} where $r_{0,x}$ and $r_{0,y}$ are model hyper-parameters which determines the x and y radii of an elliptically shaped support and $\sigma$ a hyper-parameter determining the steepness of the support function. This function is bounded between 0 for small $r$ and 1 for large $r$. The $L_1$ regularization terms on probe and object promote sparse solutions by superimposing a constant, amplitude independent decay to the probe and object amplitudes. An overview of the parameters used for the reconstructions is shown in Tab. \ref{tab:hyperparams}.

\begin{table}[htbp]
\centering
\caption{The regularization hyper-parameters used in the presented reconstructions. For the 450 nm illumination, different values were used for the first 10 epochs (when the tilt training was disabled) versus the later epochs. For the EUV illumination, the probe support was later turned off to allow the model to make use of the required freedom for the lower intensity part of the probe which was present even up to the edge of the exit field-of-view. If only a single value is provided, this was both used for all epochs in the reconstruction.}
\begin{tabular}{l|cc|cc}
                                        & \multicolumn{2}{c|}{450 nm}           & \multicolumn{2}{c}{17.5 nm}         \\
                                        & First 10 epochs      & Afterwards     & First 50 epochs     & Afterwards    \\ \cline{2-5} 
$a_\text{support}$                      & 0.05                 & 0.1            & 1.0                 & 0             \\
$r_{0, support}$ ($\mu$m)               & \multicolumn{2}{c|}{x:120 y:400}      & \multicolumn{2}{c}{x: 60, y:220}    \\
$\sigma_{support}$                      & \multicolumn{2}{c|}{0.33}             & \multicolumn{2}{c}{0.14}            \\
$a_{\text{support, FT}}$                & \multicolumn{2}{c|}{1}                & 3.0                 & 3.0           \\
$r_{0, support, FT}$ ($\mu\text{m}^-1$) & \multicolumn{2}{c|}{x: 0.25, y: 0.15} & \multicolumn{2}{c}{x: 4.0 , y: 1.6} \\
$\sigma_{support, FT}$                  & \multicolumn{2}{c|}{0.01}             & \multicolumn{2}{c}{0.01}            \\
$a_{L_1,P}$                             & \multicolumn{2}{c|}{0}                & \multicolumn{2}{c}{0.08}            \\
$a_{L_1, O}$                            & \multicolumn{2}{c|}{0}                & \multicolumn{2}{c}{0.08}            \\
$a_{L_1, I_{bg}}$                       & \multicolumn{2}{c|}{0}                & \multicolumn{2}{c}{0.08}           
\end{tabular}
\label{tab:hyperparams}
\end{table}

Using the automatic differentiation (AD) approach\cite{shao_wavelength-multiplexed_2024}, computation of the loss in the forward model using differentiable operations automatically allows for computation of the gradient of the loss with respect to the model parameters in the backward pass. The reconstruction is then obtained by iteratively updating the model parameters, following the gradient with respect to the model parameters. The update applied at every iteration is either direct gradient for a subset of the entire dataset, in the case of stochastic gradient descent (SGD) without momentum, or the update can be adjusted through more complex schemes, for example the Adam optimizer\cite{kingma_adam_2017}. The update for the model is then given by \begin{equation}
    \vec{\theta}_{j+1} = \vec{\theta}_j - f\left(\nabla_{\vec{\theta}} \sum_{k \in \tilde{K}_j} \mathcal{L}_{k}(\vec{\theta}_j), \vec{m}_j, \vec{v}_j\right),
\end{equation} where the index $j$ refers to the iteration during optimization. The gradient is transformed by the function $f$, which also takes as inputs $\vec{m}$ and $\vec{v}$, exponential moving averages of the mean and variance of the gradient at previous iterations. These variables are used by Adam optimizer. The set $\tilde{K}_j$ is responsible for the 'stochastic' aspect to stochastic gradient descent; it indicates the selected subset of scanning positions for iteration $j$. Selection of a subset of the data is generally required due to memory constraints on processing architecture, for example a graphical processing unit (GPU). The subsets $\tilde{K}_j$ are generated by splitting up the entire dataset into batches of batch size $B$. Batches may be generated either sequentially, through random shuffling or sorted by the previous loss \cite{bengio_curriculum_2009}. In this work, random shuffling with batch size $B=1$ was used for all reconstructions.

\newpage
\section{Tilted sampling}
\label{sec:tilted_sampling}

When propagating to the far-field between parallel planes, the pixel sizes in the planes between the sample and detector are linked via the relation \begin{align}
    \Delta x &= \frac{\lambda z'_d}{\Delta x' N}\\
    \Delta y &= \frac{\lambda z'_d}{\Delta y' M}
\end{align}

where $(\Delta x, \Delta y)$, $(\Delta x', \Delta y')$ are the pixel sizes in the sample and the detector, $N, M$ are the pixel numbers in respectively the $x, y$ directions in the sample planes and $z'_d$ the propagation distance. In the case where tilting is introduced in the forward model, this relationship still holds for the propagation from the exit field $U_e(x, y)$ to the parallel field $U_p(\xi_x, \xi_y)$, but the interpolation onto $U_d(\xi_x', \xi_y')$ coordinates means there is no strict one-to-one relationship between the sampled spaces anymore, allowing a freedom of choice in the sampling of $\xi_x, \xi_y$ and by extension $x$ and $y$. Let the parallel sampling field-of-view in the sample Fourier space be $(-\xi_{xs-}, \xi_{xs+})$ for $x$ and $(-\xi_{ys-}, \xi_{ys+})$ for $y$, with pixel sizes $\Delta \xi_{xs}$ and $\Delta \xi_{ys}$ respectively. To make optimal use of the modeled pixels it is beneficial to make sure most of the sampled pixels in the parallel detector Fourier space are interpolated onto the tilted detector grid. Due to the curvature of the tilted detector grid and the requirement of rectilinear samples in the parallel plane, several choices can be made with respect to the modeled samples depending on the range and sampling intervals of the tilted detector Fourier coordinates. For simplicity we will only consider a tilt in a single rotation angle, but the analysis can be extended to general three-angle rotations. The relevant parameters have been schematically shown in figure \ref{fig:sampling_schematic}.

\begin{figure}[htbp]
    \centering
    \includegraphics{figures/tilted_sampling_coords.eps}
    \caption{An example coordinate grid of 11x11 rectangular detector pixels in the tilted frame after coordinate transformation onto the parallel plane, corresponding to a detector with $0.3$ NA where the zero order was centered on the detector and $\phi_y = 70^{\circ}$. $|\xi_x|_{max}$ is the largest coordinate present in any of the detector samples. $|\xi_x|_{min}$ is the largest coordinate measured symmetrically for all samples in $y$. $\Delta \xi_{x, max}$ is the largest sample interval after transformation, $\Delta \xi_{x, min}$ is the smallest sample interval after transformation.}
    \label{fig:sampling_schematic}
\end{figure}
Some possible choices for the sampling field-of-view are:
\begin{enumerate}
    \item $(-\xi_{xs-}, \xi_{xs+}) = (-\xi_{x-, max}, \xi_{x-, max})$, preserving the origin of the parallel space and ensuring sampling of all detector coordinates, but increasing model size and zero-padded (regularized) samples. Can additionally lead to numerical instability during the transform when $\xi_{xs+} + k\sin \phi_{i,y} > k$ since these samples correspond to evanescent solutions.
    \item $(-\xi_{xs-}, \xi_{xs+}) = (-\xi_{x+, min}, \xi_{x+, min})$, preserving the origin of the parallel space and ensuring all parallel coordinates are present after interpolation, at the loss of real space resolution. In this case only a subset of the measured pixels are used for optimalization.
    \item $(-\xi_{xs-}, \xi_{xs+}) = (-\xi_{x-, max}, \xi_{x+, max})$, equivalent to option 1 but does not generally preserve the origin.
    \item $(-\xi_{xs-}, \xi_{xs+}) = (-\xi_{x-, min}, \xi_{x+, min})$, equivalent to option 2 but does not generally preserve the origin.
\end{enumerate}
Additionally, possible choices for the sampling pixel size are
\begin{enumerate}[label=(\alph*)]
    \item $\Delta \xi_x$ = $\Delta \xi_{x, max}$, ensuring the detector everywhere over-samples the parallel Fourier space, but reducing the real space field-of-view at the gain of reduced model size.
    \item $\Delta \xi_x$ = $\Delta \xi_{x, min}$, ensuring the parallel detector everywhere over-samples the detector Fourier space, increasing the real space field-of-view at the cost of increased model size.
    \item $\Delta \xi_x$ = $\frac{\xi_{xs+} + \xi_{xs-}}{M}$, providing a balance between oversampling and undersampling of parallel and detector coordinates by fixing the number of model pixels to the number of detector pixels .
\end{enumerate}
In this work the sampling field-of-view was chosen in accordance to option 1 for the field-of-view and option (c) for the pixel size.

An interesting consequence of the choice of sampling is the possibility to adjust the detector sampling such that either $\xi_{x-, max} \approx \xi_{+,max}$ or $\xi_{x-, min} \approx \xi_{+,min}$. In this way, options 1, 2 and 3, 4 respectively are approximately equal. This is equivalent to symmetrically sampling the parallel Fourier space and is the reflection ptychography equivalent of the centering of the zero order in transmission ptychography. This choice provides either the least amount of regularized super-resolution samples for options 1, 3 or the minimal reduction in resolution for options 2, 4. The adjustment of the detector sampling requires moving the $0^{\text{th}}$ order specular reflection direction away from the center of the detector depending on the tilt angle of the illumination. For a single rotation angle $\phi_y$ this relative shift can be approximated by setting $\xi_{x-, min} = \xi_{+,max}$, $k\text{NA}_d = \xi'_{x+} - \xi'_{x-}$ and defining $a = \frac{\xi_{x+}}{k\text{NA}_d} - 1/2$, i.e. $a$ is the shift away from the center, relative to the entire field-of-view $NA_d$. Solving for $a$ we find
\begin{equation}
    a = \frac{1}{2} - \frac{1}{2}\sqrt{1-\text{NA}_d\tan(\phi_y)}.
\end{equation}
which for the case of $\phi_y = 70^\circ$ and $\text{NA}_d = 0.3$ gives $a \approx 30 \%$. Note however that this equation does not take into account possibly negative $\xi_z$ after tilting, which would correspond to detecting light scattered in the transmission direction, which is not physically realisable for our problems. In this case one should place the detector as close to the surface plane as possible.
\newpage
\section{Full experiment field of views}

\label{sec:full_fovs}

Both the visible and EUV reconstructions exhibited reconstruction artifacts, visible along the edges of Fig. \ref{fig:EX0085_full} and Fig. \ref{fig:EX0033_full}and in the full field-of-views in the supplemental material. Due to the limited scan range with respect to the probe size in the EUV data, the artifacts frequently overlapped with the actual reconstruction on the EUV reconstructions, while for the visible reconstructions they were only noticeable along the boundaries. These artifacts typically only overlapped with the probe for a single scanning position and can thus be interpreted as a form of over-fitting; the artifacts do not require the model to generalize for many scanning positions. When the artifacts appeared in a location where the correct reconstruction should also have reflectivity, this placed the model in a local minimum where moving towards the correct reconstruction would necessitate removal of the artifacts, temporarily raising the model loss. L1 sample regularization could suppress the artifacts by inducing more generalization: L1 regularization is applied to the entire model at every iteration; pixels which contribute to reduction of the loss function for only a single scanning position would thus be more suppressed relative to their generalizing counterparts. Unfortunately, increasing the L1 regularization parameter also frequently resulted in failed reconstructions through over-suppression of correct reconstructions.
\begin{figure}[htbp]
    \centering\includegraphics[width=\textwidth]{figures/EX0085_trained_inc_artifacts.pdf}
    \caption{a) The full field of view reconstructed by the algorithm for the case when training for the tilt angle on visible data. The white points indicate the scanning positions used in the experiment. Around the edges, where the overlap constraint was not met, significant artifacts appeared. The scalebar indicates $200~\mu$m. b) The probe obtained in the reconstructions. The probe shows two artifacts in the top-left and top-right of the image. These are the only parts of the probe which interact with the artifacts at the edges of the sample. The scale used was equal to a).}
    \label{fig:EX0085_full}
\end{figure}
\begin{figure}[htbp]
    \centering\includegraphics[width=\textwidth]{figures/EX0033_trained_FOV.pdf}
    \caption{a) The full field of view reconstructed by the algorithm for the case when training for the tilt angle on EUV data. The outlined area indicates the area used for the plots of the Siemens star. The white points indicate the scanning positions used. The scalebar indicates $50~\mu$m. b) The most powerful coherence mode of the probe obtained in the reconstructions. The artifacts at the edges of the probe are clearly visible. The scale used was equal to a). }
    \label{fig:EX0033_full}
\end{figure}


\newpage
\section{$\phi_x$ and $\phi_z$ optimization progression}
\label{ch:xytraining}

During optimization, all three tilt angles were trained. Due to the experimental geometry, we only expect $\phi_y$ to not be equal to 0, however small alignment errors may still cause a slight deviation from 0 in $\phi_x$ and $\phi_z$. The optimization progression for these angles are shown in Fig. \ref{fig:EX0085_convergence_x} and \ref{fig:EX0085_convergence_z}. 

\begin{figure}[htbp]
    \centering\includegraphics[width=\textwidth]{figures/EX0085_convergence_x.pdf}
    \caption{The Optimization and convergence behavior of $\phi_x$ during optimization of the 450 nm dataset for the different starting guesses $\phi_{y}$.}
    \label{fig:EX0085_convergence_x}
\end{figure}

\begin{figure}[htbp]
    \centering\includegraphics[width=\textwidth]{figures/EX0085_convergence_z.pdf}
    \caption{The optimization and convergence behavior of $\phi_z$ during optimization of the 450 nm dataset for the different starting guesses of $\phi_{y}$.}
    \label{fig:EX0085_convergence_z}
\end{figure}

\newpage
% Bibliography
\bibliography{references}

%Manual citation list
%\begin{thebibliography}{1}
%\bibitem{Zhang:14}
%Y.~Zhang, S.~Qiao, L.~Sun, Q.~W. Shi, W.~Huang, %L.~Li, and Z.~Yang,
 % \enquote{Photoinduced active terahertz metamaterials with nanostructured
  %vanadium dioxide film deposited by sol-gel method,} Opt. Express \textbf{22},
  %11070--11078 (2014).
%\end{thebibliography}

\end{document}
